Proceedings of the Low-$x$ 2021 International Workshop

The purpose of the Low-$x$ Workshop series is to stimulate discussions between experimentalists and theorists in diffractive hadronic physics, QCD dynamics at low $x$, parton saturation, and exciting problems in QCD at HERA, Tevatron, LHC, RHIC, and the future EIC. The central topics of the workshop, summarized in the current Proceedings, were: Diffraction in ep and e-ion collisions (including EIC physics); Diffraction and photon-exchange in hadron-hadron, hadron-nucleus, and nucleus-nucleus collisions; Spin Physics; Low-$x$ PDFs, forward physics, and hadronic final states. This Workshop has been the XXVIII edition in the series of the workshop.

==> Precision_QCD_measurements_from_CMS/Precision_QCD_measurements_from_CMS/instructions.txt <==
The document should not exceed 10 pages excluding references (please contact the organizers if you need more pages). The proceedings will be published online for free by the University of Kansas (this will be an "official" publication) and printed copies will be made available for a reasonable cost. The deadline to send the \textbf{.tar} file of the contribution (\textbf{including the .pdf} which means a successful compilation) is December 15 2021 to \textbf{christophe.royon@ku.edu, lalcerro@ku.edu, gkrintir@ku.edu}. It is also possible to put the article on arXiv provided you mention on the relevant field 

Comments: Presented at the Low-$x$ Workshop, Elba Island, Italy, September 27--October 1 2021.


==> files.txt <==
./LauraFabbri_Elba2021/LauraFabbri_Elba2021/LauraFabbri_LowX21.tex
./chachamis_proceedings_elba2021/main.tex
./colferai/proceedings/main.tex
./Petrov_article/Petrov_article.tex
./Precision_QCD_measurements_from_CMS/Precision_QCD_measurements_from_CMS/main.tex
./Maciej_Lewicki-Low-x_2021_proceedings/Low-x_2021_proceedings/main.tex
./proceeding_Lowx_2021_Celiberto/paper.tex
./Low_X_proceedingsDMelnikov/main.tex
./santimaria_proceedings_elba2021/main.tex
./proceedings-CSanchezGras/sanchez_cristina/main.tex
./jamal/jamal.tex
./draft_Weisong_proceedingslowx2021/main.tex
./Lowxsubmission/Lowxsubmission/main.tex
./giugli_francesco/proceedings_elba2021/main.tex
./Boettcher_Lowx2021_proceedings/proceedings/main.tex
./proceedings_elba2021_SalimCerci/proceedings_elba2021_SalimCerci/proceedings_elba2021/main.tex
./Brodsky_proceedings_elba2021/Brodsky_proceedings_elba2021/Brodsky_proceedings_elba2021/main.tex
./Odderon_lowx_Osterberg/Odderon_lowx_Osterberg.tex
./proceedings_elba2021_ragoni/main.tex
./proceedings_elba2021_ragoni/commands.tex
./proceedings_elba2021_DenizSunarCerci/proceedings_elba2021_DenizSunarCerci/main.tex
./Low_x_2021_F_Nemes/main.tex
./albrowlowx/mainlowx.tex
./proceedings_elba2021/proceedings_elba2021/main.tex


==> georgios.tikz <==

\path[fill=black,line width=0.077pt] (139.5628,172.1568) .. controls
  (139.3302,171.5169) and (139.2648,170.1223) .. (139.3759,168.1713) .. controls
  (139.4699,166.5207) and (139.4820,165.1703) .. (139.4029,165.1703) .. controls
  (138.7960,165.1703) and (136.7631,167.2800) .. (135.4099,169.3142) .. controls
  (133.6672,171.9339) and (132.7068,172.4564) .. (132.7180,170.7787) .. controls
  (132.7270,169.5082) and (133.3463,168.4137) .. (135.4855,165.8906) .. controls
  (138.4595,162.3830) and (140.8404,161.1187) .. (141.2818,162.8126) .. controls
  (141.4553,163.4788) and (141.4977,163.4779) .. (141.8340,162.8006) .. controls
  (142.0502,162.3653) and (143.0701,161.8225) .. (144.3435,161.4652) .. controls
  (145.5235,161.1341) and (146.5556,160.7649) .. (146.6373,160.6447) .. controls
  (146.7189,160.5245) and (146.9849,158.1780) .. (147.2284,155.4302) .. controls
  (147.8366,148.5672) and (147.9887,147.8252) .. (148.8233,147.6470) .. controls
  (149.4987,147.5027) and (149.5120,147.5661) .. (149.3294,150.0663) .. controls
  (149.2263,151.4784) and (149.0560,154.3551) .. (148.9510,156.4589) --
  (148.7602,160.2841) -- (150.5182,160.4178) .. controls (152.9546,160.6031) and
  (152.9371,161.6355) .. (150.4840,162.4352) .. controls (149.4983,162.7566) and
  (148.5841,163.1771) .. (148.4525,163.3696) .. controls (148.2533,163.6610) and
  (148.0682,166.2253) .. (147.9654,170.1188) .. controls (147.9532,170.5828) and
  (147.7100,170.8886) .. (147.3534,170.8886) .. controls (146.5978,170.8886) and
  (146.3424,169.4501) .. (146.5061,166.1170) -- (146.6309,163.5769) --
  (145.2844,163.8778) .. controls (144.5438,164.0433) and (143.8874,164.4018) ..
  (143.8257,164.6745) .. controls (143.6641,165.3883) and (142.8504,165.2843) ..
  (142.2408,164.4719) .. controls (141.6637,163.7026) and (141.7471,163.2632) ..
  (141.1492,170.2232) .. controls (140.8998,173.1263) and (140.2174,173.9581) ..
  (139.5627,172.1567) -- cycle(140.6693,163.6346) .. controls
  (140.5719,163.2606) and (140.2656,163.1349) .. (139.8458,163.2965) --
  (139.1775,163.5539) -- (139.8275,163.9080) .. controls (140.5338,164.2928) and
  (140.5840,164.8198) .. (140.1961,167.7794) .. controls (140.0555,168.8516) and
  (140.0262,170.0392) .. (140.1308,170.4187) .. controls (140.3579,171.2424) and
  (140.8935,164.4949) .. (140.6693,163.6346) -- cycle(147.2468,166.8198) ..
  controls (147.1639,166.5174) and (147.0961,166.7648) .. (147.0961,167.3696) ..
  controls (147.0961,167.9745) and (147.1639,168.2219) .. (147.2468,167.9195) ..
  controls (147.3297,167.6171) and (147.3297,167.1222) .. (147.2468,166.8198) --
  cycle(143.3152,163.4108) .. controls (143.4168,163.1688) and
  (143.3575,162.9709) .. (143.1835,162.9709) .. controls (143.0095,162.9709) and
  (142.8672,163.1688) .. (142.8672,163.4108) .. controls (142.8672,163.6527) and
  (142.9265,163.8506) .. (142.9989,163.8506) .. controls (143.0713,163.8506) and
  (143.2137,163.6527) .. (143.3152,163.4108) -- cycle(148.9017,161.7089) --
  (149.8866,161.2907) -- (148.9159,161.2510) .. controls (148.0350,161.2150) and
  (147.9409,161.0789) .. (147.9003,159.7817) -- (147.8556,158.3521) --
  (147.7246,159.6718) .. controls (147.5546,161.3834) and (147.1884,161.9976) ..
  (146.2057,162.2190) .. controls (145.4882,162.3807) and (145.5058,162.4059) ..
  (146.3770,162.4651) .. controls (147.0771,162.5126) and (147.3530,162.7456) ..
  (147.3667,163.3007) .. controls (147.3814,163.9000) and (147.4445,163.8553) ..
  (147.6512,163.0988) .. controls (147.8034,162.5423) and (148.3377,161.9483) ..
  (148.9018,161.7089) -- cycle(144.7341,162.6796) .. controls
  (144.5287,162.5575) and (144.1927,162.5575) .. (143.9873,162.6796) .. controls
  (143.7820,162.8016) and (143.9500,162.9014) .. (144.3607,162.9014) .. controls
  (144.7714,162.9014) and (144.9394,162.8016) .. (144.7341,162.6796) --
  cycle(171.7899,170.6133) -- (171.0055,169.4582) -- (169.1250,170.3933) ..
  controls (166.8200,171.5397) and (165.8112,171.5730) .. (165.1666,170.5241) ..
  controls (163.9929,168.6141) and (165.0773,166.2344) .. (168.1207,164.0417) ..
  controls (169.9181,162.7467) and (171.0791,162.8339) .. (171.3924,164.2876) ..
  controls (171.6608,165.5329) and (171.3428,166.0500) .. (170.3085,166.0500) ..
  controls (169.4490,166.0500) and (166.5879,168.1379) .. (166.8727,168.5573) ..
  controls (166.9478,168.6678) and (167.9905,168.2370) .. (169.1898,167.5998) ..
  controls (170.3892,166.9627) and (171.6444,166.5429) .. (171.9792,166.6668) ..
  controls (172.6892,166.9298) and (174.1202,170.5241) .. (173.8096,171.2643) ..
  controls (173.4572,172.1040) and (172.6186,171.8337) .. (171.7899,170.6133) --
  cycle(166.3523,169.7961) .. controls (166.0015,169.4049) and
  (165.8645,168.8937) .. (165.9858,168.4282) .. controls (166.1531,167.7861) and
  (166.1134,167.7658) .. (165.6939,168.2785) .. controls (165.2511,168.8197) and
  (165.2666,168.9414) .. (165.8695,169.6604) .. controls (166.2331,170.0940) and
  (166.6166,170.4425) .. (166.7216,170.4348) .. controls (166.8266,170.4268) and
  (166.6605,170.1397) .. (166.3523,169.7961) -- cycle(172.1398,168.4693) ..
  controls (171.9353,168.1064) and (171.4820,167.8325) .. (171.1324,167.8605) ..
  controls (170.5296,167.9089) and (170.5277,167.9224) .. (171.0943,168.1232) ..
  controls (171.4229,168.2396) and (171.8194,168.5135) .. (171.9755,168.7320) ..
  controls (172.4317,169.3704) and (172.5453,169.1888) .. (172.1398,168.4693) --
  cycle(170.4223,164.4391) .. controls (170.2169,164.3170) and
  (169.8809,164.3170) .. (169.6755,164.4391) .. controls (169.4701,164.5611) and
  (169.6382,164.6609) .. (170.0489,164.6609) .. controls (170.4596,164.6609) and
  (170.6276,164.5611) .. (170.4223,164.4391) -- cycle(174.6991,171.3771) ..
  controls (174.2917,170.4063) and (175.1668,169.1555) .. (176.7764,168.4083) ..
  controls (178.5495,167.5853) and (178.5618,167.3170) .. (176.8630,166.5180) ..
  controls (175.2914,165.7788) and (174.2307,164.4209) .. (174.2307,163.1480) ..
  controls (174.2307,161.6608) and (175.4067,161.0592) .. (177.6113,161.4184) ..
  controls (179.8451,161.7825) and (180.2047,162.0043) .. (180.2047,163.0179) ..
  controls (180.2047,163.6994) and (179.9742,163.8563) .. (178.9352,163.8817) --
  (177.6658,163.9128) -- (178.9352,164.7434) .. controls (179.9813,165.4279) and
  (180.2047,165.7856) .. (180.2047,166.7759) .. controls (180.2047,167.9271) and
  (180.1862,167.9417) .. (179.7662,167.1238) .. controls (179.3459,166.3056) and
  (179.3272,166.3202) .. (179.3181,167.4733) .. controls (179.3101,168.5294) and
  (179.1435,168.7379) .. (177.9594,169.1770) .. controls (177.2173,169.4521) and
  (176.5410,169.8420) .. (176.4565,170.0434) .. controls (176.2600,170.5116) and
  (179.3343,169.1881) .. (179.8313,168.5906) .. controls (180.1082,168.2577) and
  (180.2047,168.3798) .. (180.2047,169.0630) .. controls (180.2047,169.7986) and
  (179.8885,170.1156) .. (178.6365,170.6353) .. controls (176.1610,171.6630) and
  (174.9174,171.8973) .. (174.6992,171.3772) -- cycle(177.5164,165.1703) ..
  controls (177.2700,164.9357) and (176.9339,164.7438) .. (176.7696,164.7438) ..
  controls (176.6053,164.7438) and (176.6725,164.9357) .. (176.9190,165.1703) ..
  controls (177.1654,165.4048) and (177.5014,165.5967) .. (177.6657,165.5967) ..
  controls (177.8300,165.5967) and (177.7628,165.4048) .. (177.5164,165.1703) --
  cycle(176.3216,163.8772) .. controls (176.3216,163.2152) and
  (176.5726,162.9853) .. (177.4417,162.8514) .. controls (178.3748,162.7077) and
  (178.3029,162.6665) .. (177.0113,162.6049) .. controls (175.3732,162.5268) and
  (174.8392,163.0303) .. (175.4363,164.0898) .. controls (175.9386,164.9811) and
  (176.3216,164.8891) .. (176.3216,163.8772) -- cycle(76.0591,170.6407) ..
  controls (75.7780,169.5621) and (76.4591,167.8620) .. (77.2963,167.5526) ..
  controls (78.7330,167.0216) and (79.4981,169.1360) .. (78.3991,170.6005) ..
  controls (77.7056,171.5248) and (76.2958,171.5490) .. (76.0591,170.6406) --
  cycle(77.9122,169.5398) .. controls (78.2625,168.7052) and (77.7516,168.4992)
  .. (77.2314,169.2653) .. controls (76.7658,169.9510) and (76.7649,170.0089) ..
  (77.2209,170.0089) .. controls (77.4928,170.0089) and (77.8039,169.7978) ..
  (77.9122,169.5398) -- cycle(79.6339,170.6038) .. controls (79.4485,169.8922)
  and (80.5122,156.8457) .. (81.0901,152.7437) .. controls (81.3132,151.1604)
  and (81.5183,150.6543) .. (81.9370,150.6543) .. controls (82.7584,150.6543)
  and (82.8350,151.6991) .. (82.4045,157.0325) .. controls (82.1897,159.6938)
  and (82.0320,161.9084) .. (82.0541,161.9538) .. controls (82.0763,161.9992)
  and (83.9061,159.4717) .. (86.1205,156.3371) .. controls (90.5736,150.0334)
  and (92.1441,148.2236) .. (92.8269,148.6095) .. controls (93.6731,149.0876)
  and (93.2911,150.4643) .. (91.8642,152.0798) .. controls (91.0838,152.9632)
  and (88.9820,155.8550) .. (87.1935,158.5059) -- (83.9416,163.3259) --
  (84.8329,164.0047) .. controls (85.3231,164.3780) and (87.3913,165.2917) ..
  (89.4289,166.0352) .. controls (91.4665,166.7786) and (93.4255,167.5696) ..
  (93.7823,167.7930) .. controls (94.2020,168.0558) and (94.7469,168.0234) ..
  (95.3265,167.7013) .. controls (96.8782,166.8388) and (97.8343,168.9821) ..
  (96.6198,170.6006) .. controls (95.9020,171.5573) and (95.1566,171.5192) ..
  (93.6522,170.4488) .. controls (92.9722,169.9650) and (92.1740,169.5660) ..
  (91.8786,169.5622) .. controls (89.5710,169.5326) and (83.2664,166.6973) ..
  (82.5054,165.3469) .. controls (82.0089,164.4660) and (81.6342,165.0138) ..
  (81.6304,166.6259) .. controls (81.6286,167.3979) and (81.5438,168.7718) ..
  (81.4420,169.6790) .. controls (81.2879,171.0513) and (81.1363,171.3286) ..
  (80.5398,171.3286) .. controls (80.1454,171.3286) and (79.7378,171.0024) ..
  (79.6339,170.6039) -- cycle(80.8794,166.6771) .. controls (81.1644,162.1981)
  and (80.8961,162.0402) .. (80.5450,166.4802) .. controls (80.3915,168.4210)
  and (80.3562,170.0089) .. (80.4666,170.0089) .. controls (80.5771,170.0089)
  and (80.7628,168.5096) .. (80.8794,166.6771) -- cycle(96.1329,169.5398) ..
  controls (96.4832,168.7052) and (95.9723,168.4992) .. (95.4521,169.2653) ..
  controls (94.9865,169.9510) and (94.9856,170.0089) .. (95.4416,170.0089) ..
  controls (95.7135,170.0089) and (96.0246,169.7978) .. (96.1329,169.5398) --
  cycle(91.1672,168.0666) .. controls (91.0987,167.9661) and (89.9002,167.4672)
  .. (88.5038,166.9580) .. controls (85.3529,165.8090) and (83.1272,164.3612) ..
  (83.1272,163.4606) .. controls (83.1272,163.0869) and (83.7656,161.7846) ..
  (84.5459,160.5667) -- (85.9646,158.3522) -- (84.2472,160.7565) .. controls
  (83.3026,162.0788) and (82.5298,163.3132) .. (82.5298,163.4994) .. controls
  (82.5298,164.3111) and (84.9807,166.1021) .. (87.4583,167.1011) .. controls
  (89.9560,168.1081) and (91.4625,168.5003) .. (91.1672,168.0666) --
  cycle(81.2422,160.4416) .. controls (81.1671,160.0182) and (81.1056,160.3646)
  .. (81.1056,161.2114) .. controls (81.1056,162.0581) and (81.1671,162.4045) ..
  (81.2422,161.9811) .. controls (81.3173,161.5578) and (81.3173,160.8650) ..
  (81.2422,160.4416) -- cycle(81.5420,156.9309) .. controls (81.4663,156.5030)
  and (81.3993,156.7466) .. (81.3932,157.4724) .. controls (81.3871,158.1982)
  and (81.4491,158.5484) .. (81.5309,158.2506) .. controls (81.6127,157.9528)
  and (81.6177,157.3589) .. (81.5420,156.9309) -- cycle(105.3221,170.6038) ..
  controls (105.1367,169.8922) and (106.2004,156.8457) .. (106.7783,152.7437) ..
  controls (107.0014,151.1604) and (107.2065,150.6543) .. (107.6252,150.6543) ..
  controls (108.4466,150.6543) and (108.5232,151.6991) .. (108.0927,157.0325) ..
  controls (107.8779,159.6938) and (107.7202,161.9084) .. (107.7423,161.9538) ..
  controls (107.7644,161.9992) and (109.5943,159.4717) .. (111.8087,156.3371) ..
  controls (116.2618,150.0334) and (117.8324,148.2236) .. (118.5151,148.6095) ..
  controls (119.3613,149.0876) and (118.9793,150.4643) .. (117.5524,152.0798) ..
  controls (116.7720,152.9632) and (114.6702,155.8550) .. (112.8817,158.5059) --
  (109.6298,163.3259) -- (110.5211,164.0047) .. controls (111.0113,164.3780) and
  (113.0795,165.2917) .. (115.1171,166.0352) .. controls (117.1547,166.7786) and
  (119.1243,167.5767) .. (119.4939,167.8087) .. controls (120.0596,168.1638) and
  (120.1660,168.0942) .. (120.1660,167.3691) .. controls (120.1660,166.8953) and
  (120.3773,165.7300) .. (120.6355,164.7795) .. controls (121.2413,162.5500) and
  (122.3237,161.8712) .. (125.2728,161.8712) .. controls (127.6500,161.8712) and
  (128.6386,162.4719) .. (128.4636,163.8102) .. controls (128.3893,164.3785) and
  (127.9225,164.5149) .. (125.9866,164.5339) .. controls (124.6745,164.5468) and
  (123.3127,164.7901) .. (122.9604,165.0745) .. controls (122.2202,165.6719) and
  (121.6595,167.7322) .. (121.6595,169.8546) .. controls (121.6595,170.9807) and
  (121.5326,171.3285) .. (121.1218,171.3285) .. controls (120.8261,171.3285) and
  (120.4565,171.1650) .. (120.3004,170.9651) .. controls (119.8967,170.4481) and
  (118.0273,169.7095) .. (115.0881,168.9058) .. controls (111.8388,168.0172) and
  (109.9982,167.1330) .. (108.7027,165.8383) .. controls (107.5222,164.6585) and
  (107.3232,164.7785) .. (107.3186,166.6732) .. controls (107.3166,167.4191) and
  (107.2320,168.7717) .. (107.1302,169.6790) .. controls (106.9761,171.0513) and
  (106.8245,171.3285) .. (106.2280,171.3285) .. controls (105.8336,171.3285) and
  (105.4260,171.0024) .. (105.3221,170.6038) -- cycle(106.5676,166.6771) ..
  controls (106.8526,162.1981) and (106.5843,162.0402) .. (106.2332,166.4802) ..
  controls (106.0797,168.4210) and (106.0444,170.0089) .. (106.1549,170.0089) ..
  controls (106.2653,170.0089) and (106.4510,168.5096) .. (106.5676,166.6771) --
  cycle(120.9704,168.3677) .. controls (120.8947,167.9397) and
  (120.8277,168.1834) .. (120.8216,168.9092) .. controls (120.8156,169.6350) and
  (120.8775,169.9852) .. (120.9593,169.6874) .. controls (121.0411,169.3896) and
  (121.0461,168.7957) .. (120.9704,168.3677) -- cycle(116.8554,168.0666) ..
  controls (116.7870,167.9661) and (115.5884,167.4672) .. (114.1920,166.9580) ..
  controls (111.0411,165.8090) and (108.8154,164.3612) .. (108.8154,163.4606) ..
  controls (108.8154,163.0869) and (109.4538,161.7846) .. (110.2341,160.5667) --
  (111.6528,158.3522) -- (109.9354,160.7565) .. controls (108.9908,162.0788) and
  (108.2180,163.3132) .. (108.2180,163.4994) .. controls (108.2180,164.3111) and
  (110.6689,166.1021) .. (113.1465,167.1011) .. controls (115.6442,168.1081) and
  (117.1507,168.5003) .. (116.8554,168.0666) -- cycle(125.0133,163.3994) --
  (127.1854,163.0367) -- (124.8731,163.1221) .. controls (122.8787,163.1958) and
  (122.4681,163.3497) .. (121.8861,164.2419) -- (121.2114,165.2763) --
  (122.0263,164.5192) .. controls (122.4744,164.1029) and (123.8186,163.5990) ..
  (125.0133,163.3994) -- cycle(106.9304,160.4416) .. controls
  (106.8553,160.0182) and (106.7938,160.3646) .. (106.7938,161.2114) .. controls
  (106.7938,162.0581) and (106.8553,162.4045) .. (106.9304,161.9811) .. controls
  (107.0055,161.5578) and (107.0055,160.8650) .. (106.9304,160.4416) --
  cycle(107.2302,156.9309) .. controls (107.1545,156.5030) and
  (107.0875,156.7466) .. (107.0814,157.4724) .. controls (107.0754,158.1982) and
  (107.1373,158.5484) .. (107.2191,158.2506) .. controls (107.3009,157.9528) and
  (107.3059,157.3589) .. (107.2302,156.9309) -- cycle(130.0231,168.4980) ..
  controls (130.0231,165.0551) and (130.4185,163.2897) .. (131.1441,163.4928) ..
  controls (131.5509,163.6067) and (131.6865,164.1714) .. (131.7593,166.0541) ..
  controls (131.9068,169.8690) and (131.6293,171.3285) .. (130.7563,171.3285) ..
  controls (130.0538,171.3285) and (130.0231,171.2100) .. (130.0231,168.4980) --
  cycle(130.8264,167.9195) .. controls (130.7513,167.4961) and
  (130.6898,167.8425) .. (130.6898,168.6893) .. controls (130.6898,169.5360) and
  (130.7513,169.8824) .. (130.8264,169.4591) .. controls (130.9015,169.0357) and
  (130.9015,168.3429) .. (130.8264,167.9195) -- cycle(153.0230,168.4980) ..
  controls (153.0230,165.0551) and (153.4184,163.2897) .. (154.1440,163.4928) ..
  controls (154.5508,163.6067) and (154.6864,164.1714) .. (154.7592,166.0541) ..
  controls (154.9067,169.8690) and (154.6292,171.3285) .. (153.7562,171.3285) ..
  controls (153.0537,171.3285) and (153.0230,171.2100) .. (153.0230,168.4980) --
  cycle(153.8263,167.9195) .. controls (153.7512,167.4961) and
  (153.6897,167.8425) .. (153.6897,168.6893) .. controls (153.6897,169.5360) and
  (153.7512,169.8824) .. (153.8263,169.4591) .. controls (153.9014,169.0357) and
  (153.9014,168.3429) .. (153.8263,167.9195) -- cycle(156.2091,171.0353) ..
  controls (155.8366,170.4866) and (156.0083,166.5140) .. (156.4795,164.7795) ..
  controls (157.0853,162.5500) and (158.1677,161.8712) .. (161.1168,161.8712) ..
  controls (163.4940,161.8712) and (164.4826,162.4719) .. (164.3076,163.8102) ..
  controls (164.2333,164.3785) and (163.7665,164.5149) .. (161.8306,164.5339) ..
  controls (160.5185,164.5468) and (159.1567,164.7901) .. (158.8044,165.0745) ..
  controls (158.0642,165.6719) and (157.5035,167.7322) .. (157.5035,169.8546) ..
  controls (157.5035,170.9906) and (157.3779,171.3285) .. (156.9559,171.3285) ..
  controls (156.6547,171.3285) and (156.3186,171.1966) .. (156.2091,171.0353) --
  cycle(156.8144,168.3677) .. controls (156.7387,167.9397) and
  (156.6717,168.1834) .. (156.6656,168.9092) .. controls (156.6596,169.6350) and
  (156.7215,169.9852) .. (156.8033,169.6874) .. controls (156.8851,169.3896) and
  (156.8901,168.7957) .. (156.8144,168.3677) -- cycle(160.8573,163.3994) --
  (163.0294,163.0367) -- (160.7171,163.1221) .. controls (158.7227,163.1958) and
  (158.3121,163.3497) .. (157.7301,164.2419) -- (157.0554,165.2763) --
  (157.8703,164.5192) .. controls (158.3184,164.1029) and (159.6626,163.5990) ..
  (160.8573,163.3994) -- cycle(59.1197,170.2241) .. controls (57.9181,169.3012)
  and (56.1702,167.0002) .. (55.6948,165.7154) .. controls (55.2242,164.4434)
  and (55.3665,161.3223) .. (56.0064,158.8853) .. controls (57.2181,154.2696)
  and (64.9219,146.3615) .. (68.6499,145.9062) .. controls (70.4893,145.6816)
  and (71.1792,146.2126) .. (71.1792,147.8528) .. controls (71.1792,148.8617)
  and (71.1176,148.8918) .. (69.5942,148.6282) .. controls (68.2358,148.3931)
  and (67.7766,148.5274) .. (66.3831,149.5672) .. controls (60.9844,153.5959)
  and (57.1403,159.2154) .. (57.1403,163.0788) .. controls (57.1403,164.5570)
  and (57.9027,165.9299) .. (59.3256,167.0138) .. controls (60.3632,167.8043)
  and (61.1077,167.9713) .. (63.7117,167.9977) .. controls (66.6296,168.0273)
  and (67.0706,167.9111) .. (70.0435,166.3300) .. controls (71.8010,165.3952)
  and (73.4587,164.2728) .. (73.7273,163.8357) .. controls (74.1832,163.0938)
  and (74.1693,163.0035) .. (73.5189,162.4804) .. controls (73.1356,162.1721)
  and (71.5669,161.8350) .. (70.0328,161.7314) .. controls (67.5130,161.5611)
  and (67.1576,161.6366) .. (66.3533,162.5123) .. controls (65.1148,163.8607)
  and (64.4810,163.4125) .. (64.7083,161.3491) .. controls (64.8057,160.4657)
  and (65.0581,159.5815) .. (65.2693,159.3842) .. controls (65.4805,159.1869)
  and (67.2713,159.0224) .. (69.2490,159.0187) .. controls (72.3895,159.0127)
  and (73.0136,159.1373) .. (74.1776,160.0017) .. controls (75.3674,160.8853)
  and (75.5205,161.1729) .. (75.6048,162.6841) .. controls (75.6697,163.8473)
  and (75.5296,164.6596) .. (75.1567,165.2810) .. controls (74.3074,166.6966)
  and (69.7532,169.6449) .. (67.4454,170.2731) .. controls (64.4965,171.0760)
  and (60.1959,171.0506) .. (59.1197,170.2240) -- cycle(63.1143,169.5690) ..
  controls (62.7036,169.3753) and (61.8919,169.1971) .. (61.3106,169.1730) ..
  controls (60.7292,169.1489) and (59.7547,168.7546) .. (59.1450,168.2968) ..
  controls (57.8556,167.3287) and (57.6911,167.4561) .. (58.8219,168.5472) ..
  controls (59.6228,169.3200) and (61.3552,169.8899) .. (62.9649,169.9100) ..
  controls (63.8339,169.9209) and (63.8385,169.9106) .. (63.1143,169.5690) --
  cycle(66.0301,169.2668) .. controls (65.7445,169.1567) and (65.2069,169.1527)
  .. (64.8353,169.2578) .. controls (64.4637,169.3630) and (64.6974,169.4531) ..
  (65.3545,169.4580) .. controls (66.0117,169.4630) and (66.3157,169.3768) ..
  (66.0301,169.2667) -- cycle(68.1113,168.8634) .. controls (68.0120,168.7172)
  and (67.7544,168.7016) .. (67.5388,168.8287) .. controls (67.3005,168.9691)
  and (67.3713,169.0733) .. (67.7193,169.0944) .. controls (68.0341,169.1135)
  and (68.2105,169.0095) .. (68.1113,168.8634) -- cycle(69.5191,168.2904) ..
  controls (69.6112,168.0710) and (69.4175,167.9952) .. (69.0887,168.1218) ..
  controls (68.3912,168.3904) and (68.3031,168.6893) .. (68.9213,168.6893) ..
  controls (69.1580,168.6893) and (69.4271,168.5098) .. (69.5191,168.2904) --
  cycle(56.6922,162.7495) .. controls (56.6922,161.1774) and (56.6638,159.8913)
  .. (56.6291,159.8915) .. controls (56.5943,159.8916) and (56.4247,160.6642) ..
  (56.2520,161.6084) .. controls (56.0421,162.7563) and (56.0359,163.7035) ..
  (56.2331,164.4676) .. controls (56.3954,165.0960) and (56.5650,165.6096) ..
  (56.6102,165.6090) .. controls (56.6553,165.6083) and (56.6922,164.3216) ..
  (56.6922,162.7495) -- cycle(68.7141,160.3403) -- (71.0298,160.0148) --
  (69.0331,159.9533) .. controls (66.9261,159.8884) and (65.5039,160.4127) ..
  (65.5039,161.2544) .. controls (65.5039,161.6153) and (65.6313,161.6033) ..
  (65.9511,161.2124) .. controls (66.1971,160.9117) and (67.4404,160.5193) ..
  (68.7141,160.3403) -- cycle(72.5980,160.4683) .. controls (72.3105,160.3576)
  and (71.8401,160.3576) .. (71.5526,160.4683) .. controls (71.2651,160.5789)
  and (71.5003,160.6694) .. (72.0753,160.6694) .. controls (72.6503,160.6694)
  and (72.8855,160.5789) .. (72.5980,160.4683) -- cycle(58.6490,156.1528) --
  (59.9513,153.9534) -- (58.3965,156.1363) .. controls (57.5413,157.3368) and
  (56.8416,158.5146) .. (56.8416,158.7535) .. controls (56.8416,159.0265) and
  (56.9355,159.0326) .. (57.0942,158.7700) .. controls (57.2331,158.5402) and
  (57.9328,157.3624) .. (58.6490,156.1528) -- cycle(70.1337,147.1353) ..
  controls (70.0322,146.8934) and (69.7218,146.7094) .. (69.4440,146.7264) ..
  controls (69.0323,146.7516) and (69.0493,146.8271) .. (69.5363,147.1353) ..
  controls (70.3356,147.6411) and (70.3460,147.6411) .. (70.1337,147.1353) --
  cycle(130.6802,158.9240) .. controls (130.2372,158.2717) and
  (130.2134,156.9632) .. (130.6374,156.5772) .. controls (131.1924,156.0721) and
  (132.4126,156.7839) .. (132.4126,157.6128) .. controls (132.4126,158.4910) and
  (131.8664,159.4519) .. (131.3672,159.4519) .. controls (131.1865,159.4519) and
  (130.8773,159.2143) .. (130.6802,158.9240) -- cycle(153.6801,158.9240) ..
  controls (153.2371,158.2717) and (153.2133,156.9632) .. (153.6373,156.5772) ..
  controls (154.1924,156.0721) and (155.4126,156.7839) .. (155.4126,157.6128) ..
  controls (155.4126,158.4910) and (154.8663,159.4519) .. (154.3671,159.4519) ..
  controls (154.1864,159.4519) and (153.8772,159.2143) .. (153.6801,158.9240) --
  cycle;

==> newcommand.txt <==
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\AD}
\newcommand{\ADA}
\newcommand{\ADC}
\newcommand{\almb}
\newcommand{\alpS}{\ensuremath{\alpha_S}}
\newcommand{\amp}{{\CMcal
\newcommand{\as}{\alpha_{\mathrm{s}}}
\newcommand{\AuAu}
\newcommand{\avdndeta}
\newcommand{\AxE}{\ensuremath{A\times{E}}}
%\newcommand{\be}{\begin{equation}}
\newcommand\Brule{\rule[-1.ex]{0pt}{0pt}}
\newcommand{\bs}[1]{\boldsymbol{#1}}
\newcommand{\cita}[1]{\dGreen{\it\tiny
\newcommand{\dAu}
\newcommand{\dEdx}
\newcommand{\degree}
\newcommand{\dif}{\mathrm{d}}
\newcommand{\dndeta}
\newcommand{\dndy}
\newcommand{\dNdy}
\newcommand{\drv}{{\rm
\newcommand{\Dt}{(\kt-z\qt)}
\newcommand{\ee}
%\newcommand{\ee}{\end{equation}}
%\newcommand{\eff}{\mathrm{eff}}
\newcommand{\eight}
\newcommand{\eref}[1]{~\eqref{#1}}
\newcommand{\esp}[1]{{\mathrm{e}^{#1}}}
\newcommand{\etarange}[1]
\newcommand{\Eth}{E_\mathrm{th}}
\newcommand{\fd}
\newcommand{\fI}
\newcommand{\five}
\newcommand{\fiveExactly}
\newcommand{\fivenn}
\newcommand{\GeV}
\newcommand{\GeVc}
\newcommand{\GeV}{\ensuremath{\,\text{Ge\hspace{-.08em}V}\xspace}}
\newcommand{\GeVmass}
%\newcommand{\GeV}{\mathrm{GeV}}
\newcommand{\GeV}{\text{
\newcommand{\HT}{\ensuremath{H_\mathrm{T}}}
\newcommand{\imp}{\Rightarrow}
\newcommand{\ITS}
\newcommand{\Ix}
\newcommand{\jets}{\textrm{jets}}
\newcommand{\jpsi}
\newcommand{\kam}
\newcommand{\kap}
\newcommand{\kt}{{\boldsymbol
\newcommand{\kt}{\ensuremath{k_\mathrm{T}}}
\newcommand{\kzero}
\newcommand{\lmb}
\newcommand{\Lqcd}{\Lambda_{\mathrm
\newcommand{\LT}
\newcommand{\lt}{{\boldsymbol
\newcommand{\lumi}
\newcommand{\MADGRAPH}
\newcommand{\meanpt}
\newcommand{\MeV}
\newcommand{\MeVc}
\newcommand{\MeV}{\ensuremath{\,\text{Me\hspace{-.08em}V}\xspace}}
\newcommand{\MeVmass}
\newcommand{\MeV}{\text{
\newcommand{\MGvATNLO}{\MADGRAPH{}5\_aMC@NLO\xspace}
\newcommand{\Mmax}{M_{\mathrm{max}}}
\newcommand{\Mo}
\newcommand{\montecarlo}{Monte
\newcommand{\myhref}[3][tab0]{\href{#2}{\color{#1}{#3}}}%
\newcommand{\Ncoll}
\newcommand{\nineH}
\newcommand{\nn}{\nonumber\\}
\newcommand{\Npart}
\newcommand{\Om}
\newcommand{\Oms}
\newcommand{\ord}[1]{\CMcal{O}\left(#1\right)}
\newcommand{\pA}
\newcommand{\pbar}
\newcommand{\PbPb}
\newcommand{\Pe}{\ensuremath{\mathrm{e}}}
\newcommand{\pim}
\newcommand{\pip}
\newcommand{\plb}[3]{{\it
\newcommand{\pol}{\epsilon}
\newcommand{\pp}
\newcommand{\pPb}
\newcommand{\ppbar}
\newcommand{\Pp}{\ensuremath{\mathrm{p}}}
\newcommand{\PQd}{\ensuremath{\mathrm{d}}}
\newcommand{\PQt}{\ensuremath{\mathrm{t}}}
\newcommand{\PQu}{\ensuremath{\mathrm{u}}}
\newcommand{\ps}{\!\cdot\!}
\newcommand{\psip}
\newcommand{\pt}
\newcommand{\pt}{{\boldsymbol
\newcommand{\pt}{\ensuremath{p_\mathrm{T}}}
\newcommand{\PW}{\ensuremath{\mathrm{W}}}
\newcommand{\PZ}{\ensuremath{\mathrm{Z}}}
\newcommand{\qt}{{\boldsymbol
\newcommand{\rhozero}
\newcommand{\RpPb}
\newcommand{\s}
\newcommand{\SDD}
\newcommand{\seven}
\newcommand{\slA}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$A$}}
\newcommand{\slcalP}{\raise.15ex\hbox{$/$}\kern-.63em\hbox{$\cal
\newcommand{\slC}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$C$}}
\newcommand{\slD}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\!D$}}
\newcommand{\slepsbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\overline{\epsilon}$}}
\newcommand{\sleps}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}}
\newcommand{\slepsstar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}^\star}
\newcommand{\slF}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$F$}}
\newcommand{\slh}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$h$}}
\newcommand{\slkbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_1$}}
\newcommand{\slkbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}$}}
\newcommand{\slkbarthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_3$}}
\newcommand{\slkbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_2$}}
\newcommand{\slkone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_1$}}
\newcommand{\slk}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k$}}
\newcommand{\slK}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$K$}}
\newcommand{\slkthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_3$}}
\newcommand{\slktwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_2$}}
\newcommand{\sllbar}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$\bar{l}$}}
\newcommand{\sll}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$l$}}
\newcommand{\slnbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{n}$}}
\newcommand{\sln}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$n$}}
\newcommand{\slpartial}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\partial$}}
\newcommand{\slpbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_1$}}
\newcommand{\slpbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_2$}}
\newcommand{\slpone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_1$}}
\newcommand{\slp}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p$}}
\newcommand{\slP}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$P$}}
\newcommand{\slptwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_2$}}
\newcommand{\slqbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{q}$}}
\newcommand{\slqone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q_1$}}
\newcommand{\slq}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q$}}
\newcommand{\slQ}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Q$}}
\newcommand{\slR}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$R$}}
\newcommand{\slSigma}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\Sigma$}}
\newcommand{\slS}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$S$}}
\newcommand{\slv}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$v$}}
\newcommand{\slzbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{Z}$}}
\newcommand{\slz}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Z$}}
\newcommand{\snn}
\newcommand{\SPD}
\newcommand{\SSD}
\newcommand{\starlight}{STARlight\xspace}
\newcommand{\tcite}[1]{~\cite{#1}}
\newcommand{\TeV}
\newcommand{\TeV}{\ensuremath{\,\text{Te\hspace{-.08em}V}\xspace}}
\newcommand{\tg}{\CMcal{T}}
\newcommand{\tild}{~}
%\newcommand\todo[1]{\textcolor{red}{#1}}
\newcommand{\TOF}
\newcommand{\TPC}
\newcommand{\TRD}
\newcommand{\tref}[1]{~\ref{#1}}
\newcommand\Trule{\rule{0pt}{2.5ex}}
\newcommand{\ttbar}{\ensuremath{{\PQt{}\overline{\PQt}}}}
\newcommand{\twoH}
\newcommand{\twohundrednn}
\newcommand{\twosevensix}
\newcommand{\twosevensixnn}{$\sqrt{s_{\mathrm{NN}}}~=~2.76$~Te\kern-.1emV\xspace}
\newcommand{\ui}{\mathrm{i}}
\newcommand*{\va}{\vspace{10pt}}
\newcommand*{\vb}{\vspace{3pt}}
\newcommand{\Vdecay}
\newcommand{\vm}[1]{\langle
\newcommand*{\vm}{\vspace{-6pt}}
\newcommand{\VZERO}
\newcommand{\VZEROA}
\newcommand{\VZEROC}
\newcommand{\X}
\newcommand{\XeXe}
\newcommand{\Xis}
\newcommand{\y}
\newcommand{\ycms}
\newcommand{\ylab}
\newcommand{\yrange}[1]
\newcommand{\ZDC}
\newcommand{\ZDCs}
\newcommand{\ZNA}
\newcommand{\ZNC}
\renewcommand{\arraystretch}{1.7}
%\newcommand{\bea}{\begin{eqnarray}}
%\newcommand{\eea}{\end{eqnarray}}
\input{test2/Zhang_ATLAS/newcommand_sorted.tex}
{\renewcommand{\arraystretch}{1.4}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\amp}{{\CMcal M}}             % ampiezza
\newcommand{\as}{\alpha_{\mathrm{s}}}      % costante forte 
\newcommand{\bs}[1]{\boldsymbol{#1}}
\newcommand{\cita}[1]{\dGreen{\it\tiny [#1]}}
\newcommand{\dif}{\mathrm{d}}
\newcommand{\Dt}{(\kt-z\qt)}
\newcommand{\Eth}{E_\mathrm{th}}
%\newcommand{\eff}{\mathrm{eff}}
\newcommand{\esp}[1]{{\mathrm{e}^{#1}}}
\newcommand{\GeV}{\text{ GeV}}
\newcommand{\imp}{\Rightarrow}
%\newcommand{\GeV}{\mathrm{GeV}}
\newcommand{\kt}{{\boldsymbol k}}
\newcommand{\Lqcd}{\Lambda_{\mathrm QCD}}
\newcommand{\lt}{{\boldsymbol l}}
\newcommand{\MeV}{\text{ MeV}}
\newcommand{\Mmax}{M_{\mathrm{max}}}
\newcommand{\ord}[1]{\CMcal{O}\left(#1\right)}
\newcommand{\pol}{\epsilon}
\newcommand{\plb}[3]{{\it Phys.~Lett.~}{\bf B #1} (#2) #3}
\newcommand{\pt}{{\boldsymbol p}}
\newcommand{\ps}{\!\cdot\!}
\newcommand{\qt}{{\boldsymbol q}}
\newcommand{\tg}{\CMcal{T}}
\newcommand{\ui}{\mathrm{i}}
\newcommand{\vm}[1]{\langle #1 \rangle}     % valor medio
\input{test2/Zhang_ATLAS/newcommand_sorted.tex}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\amp}{{\CMcal
\newcommand{\as}{\alpha_{\mathrm{s}}}
\newcommand{\bs}[1]{\boldsymbol{#1}}
\newcommand{\cita}[1]{\dGreen{\it\tiny
\newcommand{\dif}{\mathrm{d}}
\newcommand{\Dt}{(\kt-z\qt)}
\newcommand{\Eth}{E_\mathrm{th}}
%\newcommand{\eff}{\mathrm{eff}}
\newcommand{\esp}[1]{{\mathrm{e}^{#1}}}
\newcommand{\GeV}{\text{
\newcommand{\imp}{\Rightarrow}
%\newcommand{\GeV}{\mathrm{GeV}}
\newcommand{\kt}{{\boldsymbol
\newcommand{\Lqcd}{\Lambda_{\mathrm
\newcommand{\lt}{{\boldsymbol
\newcommand{\MeV}{\text{
\newcommand{\Mmax}{M_{\mathrm{max}}}
\newcommand{\ord}[1]{\CMcal{O}\left(#1\right)}
\newcommand{\pol}{\epsilon}
\newcommand{\plb}[3]{{\it
\newcommand{\pt}{{\boldsymbol
\newcommand{\ps}{\!\cdot\!}
\newcommand{\qt}{{\boldsymbol
\newcommand{\tg}{\CMcal{T}}
\newcommand{\ui}{\mathrm{i}}
\newcommand{\vm}[1]{\langle
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\jets}{\textrm{jets}}
\newcommand{\kt}{\ensuremath{k_\mathrm{T}}}
\newcommand{\pt}{\ensuremath{p_\mathrm{T}}}
\newcommand{\HT}{\ensuremath{H_\mathrm{T}}}
\newcommand{\Pe}{\ensuremath{\mathrm{e}}}
\newcommand{\Pp}{\ensuremath{\mathrm{p}}}
\newcommand{\PW}{\ensuremath{\mathrm{W}}}
\newcommand{\PZ}{\ensuremath{\mathrm{Z}}}
\newcommand{\PQu}{\ensuremath{\mathrm{u}}}
\newcommand{\PQd}{\ensuremath{\mathrm{d}}}
\newcommand{\PQt}{\ensuremath{\mathrm{t}}}
\newcommand{\alpS}{\ensuremath{\alpha_S}}
\newcommand{\ttbar}{\ensuremath{{\PQt{}\overline{\PQt}}}}
\newcommand{\MeV}{\ensuremath{\,\text{Me\hspace{-.08em}V}\xspace}}
\newcommand{\GeV}{\ensuremath{\,\text{Ge\hspace{-.08em}V}\xspace}}
\newcommand{\TeV}{\ensuremath{\,\text{Te\hspace{-.08em}V}\xspace}}
\newcommand{\MADGRAPH}
\newcommand{\MGvATNLO}{\MADGRAPH{}5\_aMC@NLO\xspace}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\drv}{{\rm
\newcommand{\tild}{~}
\newcommand{\tcite}[1]{~\cite{#1}}
\newcommand{\tref}[1]{~\ref{#1}}
\newcommand{\eref}[1]{~\eqref{#1}}
\renewcommand{\arraystretch}{1.7}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand\Trule{\rule{0pt}{2.5ex}}
\newcommand\Brule{\rule[-1.ex]{0pt}{0pt}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\slv}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$v$}}
\newcommand{\sln}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$n$}}
\newcommand{\slnbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{n}$}}
\newcommand{\slF}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$F$}}
\newcommand{\sll}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$l$}}
\newcommand{\sllbar}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$\bar{l}$}}
\newcommand{\slh}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$h$}}
\newcommand{\slP}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$P$}}
\newcommand{\slp}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p$}}
\newcommand{\slq}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q$}}
\newcommand{\slqbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{q}$}}
\newcommand{\slR}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$R$}}
\newcommand{\slz}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Z$}}
\newcommand{\slzbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{Z}$}}
\newcommand{\slQ}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Q$}}
\newcommand{\slK}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$K$}}
\newcommand{\slk}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k$}}
\newcommand{\slkone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_1$}}
\newcommand{\slktwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_2$}}
\newcommand{\slkthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_3$}}
\newcommand{\slkbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}$}}
\newcommand{\slkbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_1$}}
\newcommand{\slkbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_2$}}
\newcommand{\slkbarthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_3$}}
\newcommand{\slpone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_1$}}
\newcommand{\slpbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_1$}}
\newcommand{\slptwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_2$}}
\newcommand{\slpbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_2$}}
\newcommand{\slqone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q_1$}}
\newcommand{\slD}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\!D$}}
\newcommand{\slC}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$C$}}
\newcommand{\slA}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$A$}}
\newcommand{\slSigma}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\Sigma$}}
\newcommand{\slpartial}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\partial$}}
\newcommand{\slcalP}{\raise.15ex\hbox{$/$}\kern-.63em\hbox{$\cal
\newcommand{\sleps}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}}
\newcommand{\slepsbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\overline{\epsilon}$}}
\newcommand{\slepsstar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}^\star}
\newcommand{\slS}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$S$}}
\newcommand{\nn}{\nonumber\\}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand*{\va}{\vspace{10pt}}
\newcommand*{\vb}{\vspace{3pt}}
\newcommand*{\vm}{\vspace{-6pt}}
\newcommand{\myhref}[3][tab0]{\href{#2}{\color{#1}{#3}}}%
{\renewcommand{\arraystretch}{1.4}
{\renewcommand{\arraystretch}{1.4}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
%\newcommand{\be}{\begin{equation}}
%\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\jpsi}
\newcommand{\psip}
\newcommand{\rhozero}
\newcommand{\twohundrednn}
\newcommand{\AD}
\newcommand{\ADA}
\newcommand{\ADC}
\newcommand{\fI}
\newcommand{\fd}
%\newcommand\todo[1]{\textcolor{red}{#1}}
\newcommand{\starlight}{STARlight\xspace}
\newcommand{\montecarlo}{Monte
\newcommand{\AxE}{\ensuremath{A\times{E}}}
\newcommand{\pp}
\newcommand{\ppbar}
\newcommand{\XeXe}
\newcommand{\PbPb}
\newcommand{\pA}
\newcommand{\pPb}
\newcommand{\AuAu}
\newcommand{\dAu}
\newcommand{\s}
\newcommand{\snn}
\newcommand{\pt}
\newcommand{\meanpt}
\newcommand{\ycms}
\newcommand{\ylab}
\newcommand{\y}
\newcommand{\etarange}[1]
\newcommand{\yrange}[1]
\newcommand{\dndy}
\newcommand{\dndeta}
\newcommand{\avdndeta}
\newcommand{\dNdy}
\newcommand{\Npart}
\newcommand{\Ncoll}
\newcommand{\dEdx}
\newcommand{\RpPb}
\newcommand{\nineH}
\newcommand{\seven}
\newcommand{\eight}
\newcommand{\twoH}
\newcommand{\twosevensix}
\newcommand{\five}
\newcommand{\fiveExactly}
\newcommand{\twosevensixnn}{$\sqrt{s_{\mathrm{NN}}}~=~2.76$~Te\kern-.1emV\xspace}
\newcommand{\fivenn}
\newcommand{\LT}
\newcommand{\GeVc}
\newcommand{\MeVc}
\newcommand{\TeV}
\newcommand{\GeV}
\newcommand{\MeV}
\newcommand{\GeVmass}
\newcommand{\MeVmass}
\newcommand{\lumi}
\newcommand{\ITS}
\newcommand{\TOF}
\newcommand{\ZDC}
\newcommand{\ZDCs}
\newcommand{\ZNA}
\newcommand{\ZNC}
\newcommand{\SPD}
\newcommand{\SDD}
\newcommand{\SSD}
\newcommand{\TPC}
\newcommand{\TRD}
\newcommand{\VZERO}
\newcommand{\VZEROA}
\newcommand{\VZEROC}
\newcommand{\Vdecay}
\newcommand{\ee}
\newcommand{\pip}
\newcommand{\pim}
\newcommand{\kap}
\newcommand{\kam}
\newcommand{\pbar}
\newcommand{\kzero}
\newcommand{\lmb}
\newcommand{\almb}
\newcommand{\Om}
\newcommand{\Mo}
\newcommand{\X}
\newcommand{\Ix}
\newcommand{\Xis}
\newcommand{\Oms}
\newcommand{\degree}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\jets}{\textrm{jets}}
\newcommand{\kt}{\ensuremath{k_\mathrm{T}}}
\newcommand{\pt}{\ensuremath{p_\mathrm{T}}}
\newcommand{\HT}{\ensuremath{H_\mathrm{T}}}
\newcommand{\Pe}{\ensuremath{\mathrm{e}}}
\newcommand{\Pp}{\ensuremath{\mathrm{p}}}
\newcommand{\PW}{\ensuremath{\mathrm{W}}}
\newcommand{\PZ}{\ensuremath{\mathrm{Z}}}
\newcommand{\PQu}{\ensuremath{\mathrm{u}}}
\newcommand{\PQd}{\ensuremath{\mathrm{d}}}
\newcommand{\PQt}{\ensuremath{\mathrm{t}}}
\newcommand{\alpS}{\ensuremath{\alpha_S}}
\newcommand{\ttbar}{\ensuremath{{\PQt{}\overline{\PQt}}}} %Mod for ease of use
\newcommand{\MeV}{\ensuremath{\,\text{Me\hspace{-.08em}V}\xspace}}
\newcommand{\GeV}{\ensuremath{\,\text{Ge\hspace{-.08em}V}\xspace}}
\newcommand{\TeV}{\ensuremath{\,\text{Te\hspace{-.08em}V}\xspace}}
\newcommand{\MADGRAPH} {\textsc{MadGraph}\xspace}
\newcommand{\MGvATNLO}{\MADGRAPH{}5\_aMC@NLO\xspace}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand*{\va}{\vspace{10pt}}
\newcommand*{\vb}{\vspace{3pt}}
\newcommand*{\vm}{\vspace{-6pt}}
\newcommand{\myhref}[3][tab0]{\href{#2}{\color{#1}{#3}}}%
	{\renewcommand{\arraystretch}{1.4}
	{\renewcommand{\arraystretch}{1.4}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}} 
\newcommand{\drv}{{\rm d}}
\newcommand{\tild}{~}
\newcommand{\tcite}[1]{~\cite{#1}}
\newcommand{\tref}[1]{~\ref{#1}}
\newcommand{\eref}[1]{~\eqref{#1}}
\renewcommand{\arraystretch}{1.7}
\newcommand\Trule{\rule{0pt}{2.5ex}}
\newcommand\Brule{\rule[-1.ex]{0pt}{0pt}}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\slv}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$v$}}
\newcommand{\sln}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$n$}}
\newcommand{\slnbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{n}$}}
\newcommand{\slF}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$F$}}
\newcommand{\sll}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$l$}}
\newcommand{\sllbar}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$\bar{l}$}}
\newcommand{\slh}{\raise.15ex\hbox{$/$}\kern-.40em\hbox{$h$}}
\newcommand{\slP}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$P$}}
\newcommand{\slp}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p$}}
\newcommand{\slq}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q$}}
\newcommand{\slqbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{q}$}}
\newcommand{\slR}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$R$}}
\newcommand{\slz}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Z$}}
\newcommand{\slzbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{Z}$}}
\newcommand{\slQ}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$Q$}}
\newcommand{\slK}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$K$}}
\newcommand{\slk}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k$}}
\newcommand{\slkone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_1$}}
\newcommand{\slktwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_2$}}
\newcommand{\slkthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$k_3$}}
\newcommand{\slkbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}$}}
\newcommand{\slkbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_1$}}
\newcommand{\slkbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_2$}}
\newcommand{\slkbarthree}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{k}_3$}}
\newcommand{\slpone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_1$}}
\newcommand{\slpbarone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_1$}}
\newcommand{\slptwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$p_2$}}
\newcommand{\slpbartwo}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\bar{p}_2$}}
\newcommand{\slqone}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$q_1$}}
\newcommand{\slD}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\!D$}}
\newcommand{\slC}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$C$}}
\newcommand{\slA}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$A$}}
\newcommand{\slSigma}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\Sigma$}}
\newcommand{\slpartial}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\partial$}}
\newcommand{\slcalP}{\raise.15ex\hbox{$/$}\kern-.63em\hbox{$\cal P$}}
\newcommand{\sleps}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}}
\newcommand{\slepsbar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\overline{\epsilon}$}}
\newcommand{\slepsstar}{\raise.15ex\hbox{$/$}\kern-.53em\hbox{$\epsilon$}^\star}
\newcommand{\slS}{\raise.15ex\hbox{$/$}\kern-.73em\hbox{$S$}}
\newcommand{\nn}{\nonumber\\}
\newcommand{\be}{\begin{equation}}
\newcommand{\ee}{\end{equation}}
\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
%\newcommand{\be}{\begin{equation}}  
%\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\jpsi} {\ensuremath{{\mathrm J}/\psi}\xspace}
\newcommand{\psip} {\ensuremath{\psi'}\xspace}
\newcommand{\rhozero} {\ensuremath{\rho^0}\xspace}
\newcommand{\twohundrednn}       {$\sqrt{s_{\mathrm{NN}}}~=~200$~Ge\kern-.1emV\xspace}
\newcommand{\AD}   {\rm{AD}\xspace}
\newcommand{\ADA}  {\rm{ADA}\xspace}
\newcommand{\ADC}  {\rm{ADC}\xspace}
\newcommand{\fI}   {f_{\rm I}}
\newcommand{\fd}   {f_{\rm D}}
%\newcommand\todo[1]{\textcolor{red}{#1}}
\newcommand{\starlight}{STARlight\xspace}
\newcommand{\montecarlo}{Monte Carlo\xspace}
\newcommand{\AxE}{\ensuremath{A\times{E}}}
% for paper writing in general. If other newcommands
\newcommand{\pp}           {pp\xspace}
\newcommand{\ppbar}        {\mbox{$\mathrm {p\overline{p}}$}\xspace}
\newcommand{\XeXe}         {\mbox{Xe--Xe}\xspace}
\newcommand{\PbPb}         {\mbox{Pb--Pb}\xspace}
\newcommand{\pA}           {\mbox{pA}\xspace}
\newcommand{\pPb}          {\mbox{p--Pb}\xspace}
\newcommand{\AuAu}         {\mbox{Au--Au}\xspace}
\newcommand{\dAu}          {\mbox{d--Au}\xspace}
\newcommand{\s}            {\ensuremath{\sqrt{s}}\xspace}
\newcommand{\snn}          {\ensuremath{\sqrt{s_{\mathrm{NN}}}}\xspace}
\newcommand{\pt}           {\ensuremath{p_{\rm T}}\xspace}
\newcommand{\meanpt}       {$\langle p_{\mathrm{T}}\rangle$\xspace}
\newcommand{\ycms}         {\ensuremath{y_{\rm CMS}}\xspace}
\newcommand{\ylab}         {\ensuremath{y_{\rm lab}}\xspace}
\newcommand{\y}         {\ensuremath{y}\xspace}
\newcommand{\etarange}[1]  {\mbox{$\left | \eta \right |~<~#1$}}
\newcommand{\yrange}[1]    {\mbox{$\left | y \right |~<~#1$}}
\newcommand{\dndy}         {\ensuremath{\mathrm{d}N_\mathrm{ch}/\mathrm{d}y}\xspace}
\newcommand{\dndeta}       {\ensuremath{\mathrm{d}N_\mathrm{ch}/\mathrm{d}\eta}\xspace}
\newcommand{\avdndeta}     {\ensuremath{\langle\dndeta\rangle}\xspace}
\newcommand{\dNdy}         {\ensuremath{\mathrm{d}N_\mathrm{ch}/\mathrm{d}y}\xspace}
\newcommand{\Npart}        {\ensuremath{N_\mathrm{part}}\xspace}
\newcommand{\Ncoll}        {\ensuremath{N_\mathrm{coll}}\xspace}
\newcommand{\dEdx}         {\ensuremath{\textrm{d}E/\textrm{d}x}\xspace}
\newcommand{\RpPb}         {\ensuremath{R_{\rm pPb}}\xspace}
\newcommand{\nineH}        {$\sqrt{s}~=~0.9$~Te\kern-.1emV\xspace}
\newcommand{\seven}        {$\sqrt{s}~=~7$~Te\kern-.1emV\xspace}
\newcommand{\eight}        {$\sqrt{s}~=~8$~Te\kern-.1emV\xspace}
\newcommand{\twoH}         {$\sqrt{s}~=~0.2$~Te\kern-.1emV\xspace}
\newcommand{\twosevensix}  {$\sqrt{s}~=~2.76$~Te\kern-.1emV\xspace}
\newcommand{\five}         {$\sqrt{s}~=~5.02$~Te\kern-.1emV\xspace}
\newcommand{\fiveExactly}  {$\sqrt{s}~=~5$~Te\kern-.1emV\xspace}
\newcommand{\twosevensixnn}{$\sqrt{s_{\mathrm{NN}}}~=~2.76$~Te\kern-.1emV\xspace}
\newcommand{\fivenn}       {$\sqrt{s_{\mathrm{NN}}}~=~5.02$~Te\kern-.1emV\xspace}
\newcommand{\LT}           {L{\'e}vy-Tsallis\xspace}
\newcommand{\GeVc}         {Ge\kern-.1emV/$c$\xspace}
\newcommand{\MeVc}         {Me\kern-.1emV/$c$\xspace}
\newcommand{\TeV}          {Te\kern-.1emV\xspace}
\newcommand{\GeV}          {Ge\kern-.1emV\xspace}
\newcommand{\MeV}          {Me\kern-.1emV\xspace}
\newcommand{\GeVmass}      {Ge\kern-.05emV/$c^2$\xspace}
\newcommand{\MeVmass}      {Me\kern-.05emV/$c^2$\xspace}
\newcommand{\lumi}         {\ensuremath{\mathcal{L}}\xspace}
\newcommand{\ITS}          {\rm{ITS}\xspace}
\newcommand{\TOF}          {\rm{TOF}\xspace}
\newcommand{\ZDC}          {\rm{ZDC}\xspace}
\newcommand{\ZDCs}         {\rm{ZDCs}\xspace}
\newcommand{\ZNA}          {\rm{ZNA}\xspace}
\newcommand{\ZNC}          {\rm{ZNC}\xspace}
\newcommand{\SPD}          {\rm{SPD}\xspace}
\newcommand{\SDD}          {\rm{SDD}\xspace}
\newcommand{\SSD}          {\rm{SSD}\xspace}
\newcommand{\TPC}          {\rm{TPC}\xspace}
\newcommand{\TRD}          {\rm{TRD}\xspace}
\newcommand{\VZERO}        {\rm{V0}\xspace}
\newcommand{\VZEROA}       {\rm{V0A}\xspace}
\newcommand{\VZEROC}       {\rm{V0C}\xspace}
\newcommand{\Vdecay} 	   {\ensuremath{V^{0}}\xspace}
\newcommand{\ee}           {\ensuremath{e^{+}e^{-}}} 
\newcommand{\pip}          {\ensuremath{\pi^{+}}\xspace}
\newcommand{\pim}          {\ensuremath{\pi^{-}}\xspace}
\newcommand{\kap}          {\ensuremath{\rm{K}^{+}}\xspace}
\newcommand{\kam}          {\ensuremath{\rm{K}^{-}}\xspace}
\newcommand{\pbar}         {\ensuremath{\rm\overline{p}}\xspace}
\newcommand{\kzero}        {\ensuremath{{\rm K}^{0}_{\rm{S}}}\xspace}
\newcommand{\lmb}          {\ensuremath{\Lambda}\xspace}
\newcommand{\almb}         {\ensuremath{\overline{\Lambda}}\xspace}
\newcommand{\Om}           {\ensuremath{\Omega^-}\xspace}
\newcommand{\Mo}           {\ensuremath{\overline{\Omega}^+}\xspace}
\newcommand{\X}            {\ensuremath{\Xi^-}\xspace}
\newcommand{\Ix}           {\ensuremath{\overline{\Xi}^+}\xspace}
\newcommand{\Xis}          {\ensuremath{\Xi^{\pm}}\xspace}
\newcommand{\Oms}          {\ensuremath{\Omega^{\pm}}\xspace}
\newcommand{\degree}       {\ensuremath{^{\rm o}}\xspace}
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  
\newcommand{\be}{\begin{equation}}  
\newcommand{\ee}{\end{equation}}  
\newcommand{\bea}{\begin{eqnarray}}  
\newcommand{\eea}{\end{eqnarray}}  

